A priority-driven constructive heuristic for assigning and scheduling spontaneous volunteers in disaster response

Large-scale disaster response operations frequently involve spontaneous volunteers who arrive independently at disaster sites and must be coordinated under severe time pressure. Assigning such volunteers to relief activities constitutes a complex workforce assignment and scheduling problem with heterogeneous capabilities, dynamic arrivals, and operational constraints. Recent work formulated the spontaneous volunteer coordination problem (SVCP) as a lexicographic multi-objective mixed-integer optimization model. However, solving this model to optimality becomes computationally challenging in large-scale and rolling-horizon disaster response settings. This paper proposes a problem-specific constructive heuristic for the SVCP that explicitly leverages the lexicographic objective hierarchy, capability scarcity among volunteers, and workload balancing across activities. A large-scale computational study based on empirically grounded disaster response scenarios derived from the 2013 flood response in Halle (Germany) evaluates the proposed approach. Across 3200 simulated instances with up to 10000 volunteers and more than 4000 activity-time combinations, the heuristic closely approximates optimal solutions for the primary objectives while achieving a median runtime speedup of approximately 28x. Whereas the exact solver exceeds operational decision time limits in more than 60% of instances, the heuristic consistently produces solutions within minutes, enabling real-time decision support for spontaneous volunteer coordination.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



